SQP: Congestion Control for Low-Latency Interactive Video Streaming

This paper presents the design and evaluation of SQP, a congestion control algorithm (CCA) for interactive video streaming applications that need to stream high-bitrate compressed video with very low end-to-end frame delay (eg. AR streaming, cloud gaming). SQP uses frame-coupled, paced packet trains to sample the network bandwidth, and uses an adaptive one-way delay measurement to recover from queuing, for low, bounded queuing delay. SQP rapidly adapts to changes in the link bandwidth, ensuring high utilization and low frame delay, and also achieves competitive bandwidth shares when competing with queue-building flows within an acceptable delay envelope. SQP has good fairness properties, and works well on links with shallow buffers. In real-world A/B testing of SQP against Copa in Google's AR streaming platform, SQP achieves 27% and 15% more sessions with high bitrate and low frame delay for LTE and Wi-Fi, respectively. When competing with queue-building traffic like Cubic and BBR, SQP achieves 2-3X higher bandwidth compared to GoogCC (WebRTC), Sprout, and PCC-Vivace, and comparable performance to Copa (with mode switching).

==> bufferdepthresults.txt <==
Results are: CCA: [(bufdepth, ingress, loss)....]

results = {'sprout': [(5, 0.5764570289041241, 0.10505419939979255), (10, 1.4731782584627606, 0.19016977493069398), (15, 2.793758420499192, 0.1535498424900481), (20, 5.177947225127936, 0.15976300846635938), (25, 8.829389475489588, 0.14031489269770714), (30, 11.729676099766039, 0.18175412874636188), (35, 14.524933996224197, 0.20853917619648443), (40, 15.900790322667854, 0.17450632827719526), (45, 16.302358087360055, 0.11158401025731057), (50, 16.41769603120774, 0.0607714205887796)], 'copa': [(5, 4.409791043149554, 0.6898333878696328), (10, 7.995276842210822, 0.6713691742171845), (15, 16.255357347297476, 0.6327909961323235), (20, 13.349082229171183, 0.5381681057114375), (25, 21.54803631765155, 0.1177347384430173), (30, 19.759585706053816, 0.07894871989401997), (35, 20.79419180048678, 0.05767093243803989), (40, 20.015633568732866, 0.03982833124264462), (45, 19.535381922238493, 0.03751407831266307), (50, 19.0777689754184, 0.03914473338983415)], 'webrtc': [(5, 9.03067934466908, 0.08472296799778611), (10, 15.95219729757585, 0.03854755167442547), (15, 18.455853495651752, 0.05859850396006061), (20, 19.23198901774954, 0.06953497491607397), (25, 19.081329052406318, 0.062296850404546245), (30, 20.037545665896655, 0.07996638422074842), (35, 19.566873475675035, 0.07158450199257715), (40, 19.67667478652448, 0.06987853677129785), (45, 19.739462713587944, 0.08048419567468346), (50, 19.77634460651477, 0.08030338210065868)], 'sqp': [(5, 18.236810682586917, 0.19051109203801986), (10, 18.341047922508764, 0.0898719030395736), (15, 18.063196386119746, 0.004096146191377437), (20, 18.01417129898473, 4.9419449101528734e-05), (25, 18.015392838083198, 2.358991254125531e-05), (30, 18.018718076677967, -5.341214814880146e-07), (35, 18.014812258663774, -3.1068215844420877e-07), (40, 18.030078694597368, -2.259972466966964e-05), (45, 18.012351402724626, -5.942251541934951e-07), (50, 18.1577164215498, -9.149873884783943e-06)], 'pcc': [(5, 17.74964642584084, 0.005276774138318507), (10, 19.096705977711043, 0.0036091272172965594), (15, 18.988657423754674, 0.001315617525058932), (20, 19.364316607150283, 0.0014727754849086505), (25, 19.252587328437105, 0.0014730543982757194), (30, 18.72938151816776, 0.0003906103909850911), (35, 19.057849809459086, 0.0005669307502089715), (40, 19.162977289018688, 0.0001713183940086349), (45, 18.815683772845098, 3.810935103365498e-05), (50, 19.157004012972923, -1.2859078722726736e-05)], 'copa_fixed': [(5, 2.832116751873879, 0.3399784789191229), (10, 10.264193205812429, 0.12456188113433508), (15, 18.734928552794464, 0.05134832166097625), (20, 18.401436348359816, 0.012452282996546993), (25, 18.388105842915273, 0.00880633038806844), (30, 18.40443978006115, 0.0044771513892021275), (35, 18.040257057393948, 0.0028166477589088856), (40, 17.51804240476824, 0.005208900415079154), (45, 17.78832951328102, 0.0029515545512238672), (50, 17.463148812456126, 0.0015399928876694835)], 'vivace': [(5, 18.637443098945578, 0.0033723926258794057), (10, 18.90065944834733, 0.0004036847965376289), (15, 18.883510857811398, 0.0004833188541439881), (20, 18.876911351651266, 0.0007853078170407812), (25, 18.979200505705837, 6.9840432089463e-05), (30, 18.890037306707764, 0.0002000847441382403), (35, 19.00054740124243, 5.5852700224012786e-05), (40, 18.878628375007782, -4.031338420418251e-06), (45, 18.87130388623068, 1.5099906374382854e-05), (50, 18.868291398642583, 8.352204271755426e-06)], 'bbr': [(5, 20.059913229057255, 0.04450081431703934), (10, 20.013368836974426, 0.030030769414276848), (15, 19.97990002019329, 0.027877243997981194), (20, 19.86125984429138, 0.020498902595353696), (25, 19.927640144719714, 0.016663066189034015), (30, 19.778247681092115, 0.01406932903622482), (35, 19.733622645383836, 0.012011055590002817), (40, 19.714280571438863, 0.010843866765856691), (45, 19.71226980571697, 0.010988599130505317), (50, 19.677721390975083, 0.00916677575090663)], 'cubic': [(5, 4.050801628486714, 0.006657861486219607), (10, 18.255238397887087, 0.000280002388000411), (15, 19.02242441761363, 0.00028526350934243716), (20, 19.442840154639587, 0.0002962030627225998), (25, 19.719947231215173, 0.0001853226610654124), (30, 19.89772761540782, 0.00026216813534418737), (35, 19.96514500806387, 0.00024700600385996196), (40, 19.994784952077318, 0.00020057802122719348), (45, 19.99460001079998, 0.0001644765121376901), (50, 19.991296238667104, 0.0002097828989299222)]}

==> sqp (arxiv version) (2)/bufferdepthresults.txt <==
Results are: CCA: [(bufdepth, ingress, loss)....]

results = {'sprout': [(5, 0.5764570289041241, 0.10505419939979255), (10, 1.4731782584627606, 0.19016977493069398), (15, 2.793758420499192, 0.1535498424900481), (20, 5.177947225127936, 0.15976300846635938), (25, 8.829389475489588, 0.14031489269770714), (30, 11.729676099766039, 0.18175412874636188), (35, 14.524933996224197, 0.20853917619648443), (40, 15.900790322667854, 0.17450632827719526), (45, 16.302358087360055, 0.11158401025731057), (50, 16.41769603120774, 0.0607714205887796)], 'copa': [(5, 4.409791043149554, 0.6898333878696328), (10, 7.995276842210822, 0.6713691742171845), (15, 16.255357347297476, 0.6327909961323235), (20, 13.349082229171183, 0.5381681057114375), (25, 21.54803631765155, 0.1177347384430173), (30, 19.759585706053816, 0.07894871989401997), (35, 20.79419180048678, 0.05767093243803989), (40, 20.015633568732866, 0.03982833124264462), (45, 19.535381922238493, 0.03751407831266307), (50, 19.0777689754184, 0.03914473338983415)], 'webrtc': [(5, 9.03067934466908, 0.08472296799778611), (10, 15.95219729757585, 0.03854755167442547), (15, 18.455853495651752, 0.05859850396006061), (20, 19.23198901774954, 0.06953497491607397), (25, 19.081329052406318, 0.062296850404546245), (30, 20.037545665896655, 0.07996638422074842), (35, 19.566873475675035, 0.07158450199257715), (40, 19.67667478652448, 0.06987853677129785), (45, 19.739462713587944, 0.08048419567468346), (50, 19.77634460651477, 0.08030338210065868)], 'sqp': [(5, 18.236810682586917, 0.19051109203801986), (10, 18.341047922508764, 0.0898719030395736), (15, 18.063196386119746, 0.004096146191377437), (20, 18.01417129898473, 4.9419449101528734e-05), (25, 18.015392838083198, 2.358991254125531e-05), (30, 18.018718076677967, -5.341214814880146e-07), (35, 18.014812258663774, -3.1068215844420877e-07), (40, 18.030078694597368, -2.259972466966964e-05), (45, 18.012351402724626, -5.942251541934951e-07), (50, 18.1577164215498, -9.149873884783943e-06)], 'pcc': [(5, 17.74964642584084, 0.005276774138318507), (10, 19.096705977711043, 0.0036091272172965594), (15, 18.988657423754674, 0.001315617525058932), (20, 19.364316607150283, 0.0014727754849086505), (25, 19.252587328437105, 0.0014730543982757194), (30, 18.72938151816776, 0.0003906103909850911), (35, 19.057849809459086, 0.0005669307502089715), (40, 19.162977289018688, 0.0001713183940086349), (45, 18.815683772845098, 3.810935103365498e-05), (50, 19.157004012972923, -1.2859078722726736e-05)], 'copa_fixed': [(5, 2.832116751873879, 0.3399784789191229), (10, 10.264193205812429, 0.12456188113433508), (15, 18.734928552794464, 0.05134832166097625), (20, 18.401436348359816, 0.012452282996546993), (25, 18.388105842915273, 0.00880633038806844), (30, 18.40443978006115, 0.0044771513892021275), (35, 18.040257057393948, 0.0028166477589088856), (40, 17.51804240476824, 0.005208900415079154), (45, 17.78832951328102, 0.0029515545512238672), (50, 17.463148812456126, 0.0015399928876694835)], 'vivace': [(5, 18.637443098945578, 0.0033723926258794057), (10, 18.90065944834733, 0.0004036847965376289), (15, 18.883510857811398, 0.0004833188541439881), (20, 18.876911351651266, 0.0007853078170407812), (25, 18.979200505705837, 6.9840432089463e-05), (30, 18.890037306707764, 0.0002000847441382403), (35, 19.00054740124243, 5.5852700224012786e-05), (40, 18.878628375007782, -4.031338420418251e-06), (45, 18.87130388623068, 1.5099906374382854e-05), (50, 18.868291398642583, 8.352204271755426e-06)], 'bbr': [(5, 20.059913229057255, 0.04450081431703934), (10, 20.013368836974426, 0.030030769414276848), (15, 19.97990002019329, 0.027877243997981194), (20, 19.86125984429138, 0.020498902595353696), (25, 19.927640144719714, 0.016663066189034015), (30, 19.778247681092115, 0.01406932903622482), (35, 19.733622645383836, 0.012011055590002817), (40, 19.714280571438863, 0.010843866765856691), (45, 19.71226980571697, 0.010988599130505317), (50, 19.677721390975083, 0.00916677575090663)], 'cubic': [(5, 4.050801628486714, 0.006657861486219607), (10, 18.255238397887087, 0.000280002388000411), (15, 19.02242441761363, 0.00028526350934243716), (20, 19.442840154639587, 0.0002962030627225998), (25, 19.719947231215173, 0.0001853226610654124), (30, 19.89772761540782, 0.00026216813534418737), (35, 19.96514500806387, 0.00024700600385996196), (40, 19.994784952077318, 0.00020057802122719348), (45, 19.99460001079998, 0.0001644765121376901), (50, 19.991296238667104, 0.0002097828989299222)]}
